Controlling network ensembles

The field of optimal control typically requires the assumption of perfect knowledge of the system one desires to control, which is an unrealistic assumption for biological systems, or networks, typically affected by high levels of uncertainty. Here, we investigate the minimum energy control of network ensembles, which may take one of a finite number of possible realizations. We ensure the controller derived can perform the desired control with a tunable amount of accuracy and we study how the control energy and the overall control cost scale with the number of possible realizations. We verify the theory in three examples of interest: a unidirectional chain network with uncertain edge weights and self-loop weights, a network where each edge weight is drawn from a given distribution, and the Jacobian of the dynamics corresponding to the cell signaling network of autophagy in the presence of uncertain parameters. Our work sheds fundamental insight into the relationship between optimality and uncertainty. Our main result is that the optimal cost corresponding to the solution of the optimal control problem remains finite for possibly infinitely many network realizations as long as uncertainty is bounded.

==> fig/example/distributions.dat <==
0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 Inf Inf 0.714288 0.060723 
0.075377 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 13.266667 176.004444 0.676847 0.060446 
0.150754 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 6.633333 44.001111 0.641369 0.060170 
0.226131 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 4.422222 19.556049 0.607750 0.059895 
0.301508 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 3.316667 11.000278 0.575894 0.059622 
0.376884 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 2.653333 7.040178 0.545707 0.059349 
0.452261 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 2.211111 4.889012 0.517103 0.059078 
0.527638 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 1.895238 3.591927 0.489998 0.058809 
0.603015 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 1.658333 2.750069 0.464313 0.058540 
0.678392 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 1.474074 2.172894 0.439975 0.058273 
0.753769 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 1.326667 1.760044 0.416913 0.058007 
0.829146 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 1.206061 1.454582 0.395060 0.057742 
0.904523 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 1.105556 1.222253 0.374352 0.057478 
0.979899 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 1.020513 1.041446 0.354730 0.057215 
1.055276 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.947619 0.897982 0.336136 0.056954 
1.130653 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.884444 0.782242 0.318516 0.056694 
1.206030 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.829167 0.687517 0.301821 0.056435 
1.281407 0.000000 0.000000 0.000001 0.000000 0.000000 0.000000 0.780392 0.609012 0.286000 0.056177 
1.356784 0.000000 0.000000 0.000001 0.000000 0.000000 0.000000 0.737037 0.543224 0.271009 0.055921 
1.432161 0.000000 0.000000 0.000002 0.000000 0.000000 0.000000 0.698246 0.487547 0.256803 0.055666 
1.507538 0.000000 0.000000 0.000003 0.000000 0.000000 0.000000 0.663333 0.440011 0.243343 0.055411 
1.582915 0.000000 0.000000 0.000004 0.000000 0.000000 0.000000 0.631746 0.399103 0.230587 0.055158 
1.658291 0.000000 0.000000 0.000007 0.000000 0.000000 0.000000 0.603030 0.363646 0.218501 0.054906 
1.733668 0.000000 0.000000 0.000010 0.000000 0.000001 0.000000 0.576812 0.332712 0.207047 0.054656 
1.809045 0.000000 0.000000 0.000016 0.000000 0.000001 0.000000 0.552778 0.305563 0.196195 0.054406 
1.884422 0.000000 0.000000 0.000025 0.000000 0.000002 0.000001 0.530667 0.281607 0.185911 0.054158 
1.959799 0.000000 0.000000 0.000037 0.000000 0.000003 0.000002 0.510256 0.260362 0.176166 0.053910 
2.035176 0.000000 0.000000 0.000056 0.000000 0.000006 0.000004 0.491358 0.241433 0.166932 0.053664 
2.110553 0.000000 0.000000 0.000083 0.000000 0.000010 0.000008 0.473810 0.224495 0.158182 0.053419 
2.185930 0.000000 0.000000 0.000123 0.000000 0.000016 0.000017 0.457471 0.209280 0.149890 0.053175 
2.261307 0.000000 0.000000 0.000180 0.000000 0.000027 0.000034 0.442222 0.195560 0.142033 0.052932 
2.336683 0.000000 0.000000 0.000260 0.000000 0.000045 0.000066 0.427957 0.183147 0.134588 0.052691 
2.412060 0.000000 0.000000 0.000373 0.000000 0.000073 0.000125 0.414583 0.171879 0.127534 0.052450 
2.487437 0.000000 0.000000 0.000531 0.000000 0.000117 0.000232 0.402020 0.161620 0.120849 0.052210 
2.562814 0.000000 0.000000 0.000749 0.000000 0.000185 0.000422 0.390196 0.152253 0.114514 0.051972 
2.638191 0.000000 0.000000 0.001047 0.000000 0.000289 0.000750 0.379048 0.143677 0.108512 0.051735 
2.713568 0.000000 0.000000 0.001451 0.000001 0.000446 0.001301 0.368519 0.135806 0.102824 0.051498 
2.788945 0.000000 0.000000 0.001992 0.000002 0.000679 0.002209 0.358559 0.128564 0.097434 0.051263 
2.864322 0.000000 0.000001 0.002712 0.000003 0.001021 0.003665 0.349123 0.121887 0.092327 0.051029 
2.939698 0.000000 0.000004 0.003659 0.000006 0.001515 0.005943 0.340171 0.115716 0.087487 0.050796 
3.015075 0.000000 0.000014 0.004892 0.000012 0.002222 0.009421 0.331667 0.110003 0.082902 0.050564 
3.090452 0.000000 0.000039 0.006484 0.000022 0.003217 0.014599 0.323577 0.104702 0.078556 0.050333 
3.165829 0.000000 0.000108 0.008518 0.000039 0.004599 0.022115 0.315873 0.099776 0.074438 0.050103 
3.241206 0.000000 0.000284 0.011092 0.000069 0.006492 0.032745 0.308527 0.095189 0.070537 0.049875 
3.316583 0.000000 0.000705 0.014316 0.000119 0.009049 0.047395 0.301515 0.090911 0.066839 0.049647 
3.391960 0.000000 0.001663 0.018314 0.000203 0.012454 0.067058 0.294815 0.086916 0.063336 0.049420 
3.467337 0.000000 0.003721 0.023223 0.000341 0.016924 0.092744 0.288406 0.083178 0.060016 0.049194 
3.542714 0.000000 0.007900 0.029187 0.000562 0.022710 0.125384 0.282270 0.079676 0.056870 0.048970 
3.618090 0.000000 0.015914 0.036360 0.000912 0.030089 0.165700 0.276389 0.076391 0.053889 0.048746 
3.693467 0.000000 0.030421 0.044895 0.001453 0.039365 0.214055 0.270748 0.073305 0.051064 0.048523 
3.768844 0.000000 0.055183 0.054946 0.002277 0.050851 0.270302 0.265333 0.070402 0.048388 0.048302 
3.844221 0.000000 0.094983 0.066654 0.003508 0.064863 0.333654 0.260131 0.067668 0.045851 0.048081 
3.919598 0.000000 0.155136 0.080144 0.005314 0.081693 0.402592 0.255128 0.065090 0.043448 0.047862 
3.994975 0.000000 0.240437 0.095515 0.007914 0.101596 0.474850 0.250314 0.062657 0.041171 0.047643 
4.070352 0.000000 0.353600 0.112830 0.011588 0.124757 0.547482 0.245679 0.060358 0.039013 0.047426 
4.145729 0.000000 0.493451 0.132109 0.016680 0.151269 0.617030 0.241212 0.058183 0.036968 0.047209 
4.221106 0.000000 0.653428 0.153317 0.023605 0.181106 0.679773 0.236905 0.056124 0.035030 0.046993 
4.296482 0.000000 0.821058 0.176362 0.032842 0.214100 0.732056 0.232749 0.054172 0.033194 0.046779 
4.371859 0.000000 0.978975 0.201083 0.044924 0.249917 0.770632 0.228736 0.052320 0.031454 0.046565 
4.447236 0.000000 1.107621 0.227246 0.060414 0.288054 0.792997 0.224859 0.050561 0.029805 0.046353 
4.522613 0.000000 1.189139 0.254550 0.079877 0.327831 0.797662 0.221111 0.048890 0.028243 0.046141 
4.597990 0.000000 1.211423 0.282620 0.103829 0.368404 0.784311 0.217486 0.047300 0.026762 0.045930 
4.673367 0.000000 1.171065 0.311020 0.132689 0.408787 0.753841 0.213978 0.045787 0.025360 0.045720 
4.748744 0.000000 1.074208 0.339255 0.166713 0.447885 0.708262 0.210582 0.044345 0.024030 0.045512 
4.824121 0.000000 0.935012 0.366791 0.205930 0.484546 0.650474 0.207292 0.042970 0.022771 0.045304 
4.899497 0.000000 0.772268 0.393065 0.250085 0.517609 0.583967 0.204103 0.041658 0.021577 0.045097 
4.974874 0.000028 0.605258 0.417508 0.298588 0.545967 0.512471 0.201010 0.040405 0.020446 0.044891 
5.050251 0.005392 0.450127 0.439560 0.350489 0.568629 0.439615 0.198010 0.039208 0.019374 0.044686 
5.125628 0.242519 0.317652 0.458698 0.404477 0.584777 0.368636 0.195098 0.038063 0.018359 0.044482 
5.201005 2.555339 0.212711 0.474448 0.458913 0.593812 0.302165 0.192271 0.036968 0.017397 0.044279 
5.276382 6.307112 0.135161 0.486412 0.511899 0.595396 0.242111 0.189524 0.035919 0.016485 0.044077 
5.351759 3.646625 0.081495 0.494282 0.561378 0.589469 0.189630 0.186854 0.034915 0.015621 0.043875 
5.427136 0.493890 0.046627 0.497850 0.605262 0.576254 0.145185 0.184259 0.033951 0.014802 0.043675 
5.502513 0.015669 0.025314 0.497023 0.641578 0.556244 0.108657 0.181735 0.033028 0.014026 0.043475 
5.577889 0.000116 0.013041 0.491823 0.668609 0.530169 0.079491 0.179279 0.032141 0.013291 0.043277 
5.653266 0.000000 0.006375 0.482386 0.685034 0.498956 0.056846 0.176889 0.031290 0.012594 0.043079 
5.728643 0.000000 0.002957 0.468958 0.690033 0.463668 0.039738 0.174561 0.030472 0.011934 0.042883 
5.804020 0.000000 0.001302 0.451885 0.683352 0.425452 0.027154 0.172294 0.029685 0.011308 0.042687 
5.879397 0.000000 0.000544 0.431594 0.665329 0.385472 0.018137 0.170085 0.028929 0.010716 0.042492 
5.954774 0.000000 0.000215 0.408580 0.636862 0.344852 0.011843 0.167932 0.028201 0.010154 0.042298 
6.030151 0.000000 0.000081 0.383383 0.599338 0.304628 0.007559 0.165833 0.027501 0.009622 0.042105 
6.105528 0.000000 0.000029 0.356568 0.554518 0.265709 0.004716 0.163786 0.026826 0.009117 0.041912 
6.180905 0.000000 0.000010 0.328705 0.504401 0.228844 0.002876 0.161789 0.026176 0.008639 0.041721 
6.256281 0.000000 0.000003 0.300348 0.451081 0.194613 0.001715 0.159839 0.025549 0.008187 0.041530 
6.331658 0.000000 0.000001 0.272017 0.396597 0.163419 0.000999 0.157937 0.024944 0.007757 0.041341 
6.407035 0.000000 0.000000 0.244186 0.342817 0.135497 0.000569 0.156078 0.024360 0.007351 0.041152 
6.482412 0.000000 0.000000 0.217270 0.291335 0.110932 0.000317 0.154264 0.023797 0.006966 0.040964 
6.557789 0.000000 0.000000 0.191617 0.243410 0.089677 0.000173 0.152490 0.023253 0.006600 0.040777 
6.633166 0.000000 0.000000 0.167503 0.199942 0.071582 0.000092 0.150758 0.022728 0.006254 0.040591 
6.708543 0.000000 0.000000 0.145132 0.161467 0.056419 0.000048 0.149064 0.022220 0.005927 0.040405 
6.783920 0.000000 0.000000 0.124640 0.128199 0.043908 0.000024 0.147407 0.021729 0.005616 0.040221 
6.859296 0.000000 0.000000 0.106098 0.100069 0.033741 0.000012 0.145788 0.021254 0.005322 0.040037 
6.934673 0.000000 0.000000 0.089518 0.076795 0.025602 0.000006 0.144203 0.020794 0.005043 0.039854 
7.010050 0.000000 0.000000 0.074863 0.057941 0.019182 0.000003 0.142652 0.020350 0.004778 0.039672 
7.085427 0.000000 0.000000 0.062055 0.042979 0.014190 0.000001 0.141135 0.019919 0.004528 0.039491 
7.160804 0.000000 0.000000 0.050985 0.031343 0.010366 0.000001 0.139649 0.019502 0.004291 0.039311 
7.236181 0.000000 0.000000 0.041521 0.022472 0.007477 0.000000 0.138194 0.019098 0.004066 0.039131 
7.311558 0.000000 0.000000 0.033515 0.015840 0.005325 0.000000 0.136770 0.018706 0.003853 0.038953 
7.386935 0.000000 0.000000 0.026814 0.010977 0.003745 0.000000 0.135374 0.018326 0.003651 0.038775 
7.462312 0.000000 0.000000 0.021264 0.007479 0.002600 0.000000 0.134007 0.017958 0.003459 0.038598 
7.537688 0.000000 0.000000 0.016714 0.005010 0.001783 0.000000 0.132667 0.017600 0.003278 0.038421 
7.613065 0.000000 0.000000 0.013022 0.003299 0.001207 0.000000 0.131353 0.017254 0.003106 0.038246 
7.688442 0.000000 0.000000 0.010056 0.002136 0.000807 0.000000 0.130065 0.016917 0.002943 0.038071 
7.763819 0.000000 0.000000 0.007697 0.001360 0.000533 0.000000 0.128803 0.016590 0.002789 0.037897 
7.839196 0.000000 0.000000 0.005839 0.000851 0.000347 0.000000 0.127564 0.016273 0.002643 0.037724 
7.914573 0.000000 0.000000 0.004391 0.000524 0.000223 0.000000 0.126349 0.015964 0.002504 0.037552 
7.989950 0.000000 0.000000 0.003273 0.000317 0.000142 0.000000 0.125157 0.015664 0.002373 0.037381 
8.065327 0.000000 0.000000 0.002418 0.000188 0.000089 0.000000 0.123988 0.015373 0.002249 0.037210 
8.140704 0.000000 0.000000 0.001771 0.000110 0.000055 0.000000 0.122840 0.015090 0.002131 0.037040 
8.216080 0.000000 0.000000 0.001285 0.000063 0.000034 0.000000 0.121713 0.014814 0.002019 0.036871 
8.291457 0.000000 0.000000 0.000924 0.000036 0.000020 0.000000 0.120606 0.014546 0.001913 0.036702 
8.366834 0.000000 0.000000 0.000659 0.000020 0.000012 0.000000 0.119520 0.014285 0.001813 0.036535 
8.442211 0.000000 0.000000 0.000466 0.000011 0.000007 0.000000 0.118452 0.014031 0.001718 0.036368 
8.517588 0.000000 0.000000 0.000326 0.000006 0.000004 0.000000 0.117404 0.013784 0.001628 0.036202 
8.592965 0.000000 0.000000 0.000227 0.000003 0.000002 0.000000 0.116374 0.013543 0.001543 0.036037 
8.668342 0.000000 0.000000 0.000156 0.000002 0.000001 0.000000 0.115362 0.013308 0.001462 0.035872 
8.743719 0.000000 0.000000 0.000106 0.000001 0.000001 0.000000 0.114368 0.013080 0.001385 0.035708 
8.819095 0.000000 0.000000 0.000072 0.000000 0.000000 0.000000 0.113390 0.012857 0.001312 0.035545 
8.894472 0.000000 0.000000 0.000048 0.000000 0.000000 0.000000 0.112429 0.012640 0.001244 0.035383 
8.969849 0.000000 0.000000 0.000032 0.000000 0.000000 0.000000 0.111485 0.012429 0.001178 0.035221 
9.045226 0.000000 0.000000 0.000021 0.000000 0.000000 0.000000 0.110556 0.012223 0.001117 0.035060 
9.120603 0.000000 0.000000 0.000014 0.000000 0.000000 0.000000 0.109642 0.012021 0.001058 0.034900 
9.195980 0.000000 0.000000 0.000009 0.000000 0.000000 0.000000 0.108743 0.011825 0.001003 0.034741 
9.271357 0.000000 0.000000 0.000006 0.000000 0.000000 0.000000 0.107859 0.011634 0.000950 0.034582 
9.346734 0.000000 0.000000 0.000004 0.000000 0.000000 0.000000 0.106989 0.011447 0.000900 0.034424 
9.422111 0.000000 0.000000 0.000002 0.000000 0.000000 0.000000 0.106133 0.011264 0.000853 0.034267 
9.497487 0.000000 0.000000 0.000001 0.000000 0.000000 0.000000 0.105291 0.011086 0.000808 0.034111 
9.572864 0.000000 0.000000 0.000001 0.000000 0.000000 0.000000 0.104462 0.010912 0.000766 0.033955 
9.648241 0.000000 0.000000 0.000001 0.000000 0.000000 0.000000 0.103646 0.010742 0.000726 0.033800 
9.723618 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.102842 0.010577 0.000688 0.033645 
9.798995 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.102051 0.010414 0.000652 0.033492 
9.874372 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.101272 0.010256 0.000618 0.033339 
9.949749 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.100505 0.010101 0.000585 0.033187 
10.025126 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.099749 0.009950 0.000555 0.033035 
10.100503 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.099005 0.009802 0.000526 0.032884 
10.175879 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.098272 0.009657 0.000498 0.032734 
10.251256 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.097549 0.009516 0.000472 0.032585 
10.326633 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.096837 0.009377 0.000447 0.032436 
10.402010 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.096135 0.009242 0.000424 0.032288 
10.477387 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.095444 0.009109 0.000401 0.032140 
10.552764 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.094762 0.008980 0.000380 0.031993 
10.628141 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.094090 0.008853 0.000360 0.031847 
10.703518 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.093427 0.008729 0.000342 0.031702 
10.778894 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.092774 0.008607 0.000324 0.031557 
10.854271 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.092130 0.008488 0.000307 0.031413 
10.929648 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.091494 0.008371 0.000291 0.031269 
11.005025 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.090868 0.008257 0.000275 0.031127 
11.080402 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.090249 0.008145 0.000261 0.030985 
11.155779 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.089640 0.008035 0.000247 0.030843 
11.231156 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.089038 0.007928 0.000234 0.030702 
11.306533 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.088444 0.007822 0.000222 0.030562 
11.381910 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.087859 0.007719 0.000210 0.030422 
11.457286 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.087281 0.007618 0.000199 0.030284 
11.532663 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.086710 0.007519 0.000189 0.030145 
11.608040 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.086147 0.007421 0.000179 0.030008 
11.683417 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.085591 0.007326 0.000170 0.029871 
11.758794 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.085043 0.007232 0.000161 0.029734 
11.834171 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.084501 0.007140 0.000152 0.029598 
11.909548 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.083966 0.007050 0.000144 0.029463 
11.984925 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.083438 0.006962 0.000137 0.029329 
12.060302 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.082917 0.006875 0.000130 0.029195 
12.135678 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.082402 0.006790 0.000123 0.029061 
12.211055 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.081893 0.006706 0.000116 0.028929 
12.286432 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.081391 0.006624 0.000110 0.028797 
12.361809 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.080894 0.006544 0.000104 0.028665 
12.437186 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.080404 0.006465 0.000099 0.028534 
12.512563 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.079920 0.006387 0.000094 0.028404 
12.587940 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.079441 0.006311 0.000089 0.028274 
12.663317 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.078968 0.006236 0.000084 0.028145 
12.738693 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.078501 0.006162 0.000080 0.028016 
12.814070 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.078039 0.006090 0.000076 0.027889 
12.889447 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.077583 0.006019 0.000072 0.027761 
12.964824 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.077132 0.005949 0.000068 0.027634 
13.040201 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.076686 0.005881 0.000064 0.027508 
13.115578 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.076245 0.005813 0.000061 0.027383 
13.190955 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.075810 0.005747 0.000058 0.027258 
13.266332 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.075379 0.005682 0.000055 0.027133 
13.341709 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.074953 0.005618 0.000052 0.027009 
13.417085 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.074532 0.005555 0.000049 0.026886 
13.492462 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.074115 0.005493 0.000047 0.026763 
13.567839 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.073704 0.005432 0.000044 0.026641 
13.643216 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.073297 0.005372 0.000042 0.026519 
13.718593 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.072894 0.005314 0.000040 0.026398 
13.793970 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.072495 0.005256 0.000038 0.026277 
13.869347 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.072101 0.005199 0.000036 0.026157 
13.944724 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.071712 0.005143 0.000034 0.026038 
14.020101 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.071326 0.005087 0.000032 0.025919 
14.095477 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.070945 0.005033 0.000030 0.025801 
14.170854 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.070567 0.004980 0.000029 0.025683 
14.246231 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.070194 0.004927 0.000027 0.025566 
14.321608 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.069825 0.004875 0.000026 0.025449 
14.396985 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.069459 0.004825 0.000024 0.025333 
14.472362 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.069097 0.004774 0.000023 0.025217 
14.547739 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.068739 0.004725 0.000022 0.025102 
14.623116 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.068385 0.004676 0.000021 0.024987 
14.698492 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.068034 0.004629 0.000020 0.024873 
14.773869 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.067687 0.004582 0.000019 0.024760 
14.849246 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.067343 0.004535 0.000018 0.024646 
14.924623 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.067003 0.004489 0.000017 0.024534 
15.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.066667 0.004444 0.000016 0.024422 

